MHD disc winds can reproduce fast disc dispersal and the correlation between accretion rate and disc mass in Lupus

The final architecture of planetary systems depends on the extraction of angular momentum and mass-loss processes of the discs in which they form. Theoretical studies proposed that magnetized winds launched from the discs (MHD disc winds) could govern accretion and disc dispersal. In this work, we revisit the observed disc demographics in the framework of MHD disc winds, combining analytical solutions of disc evolution and a disc population synthesis approach. We show that MHD disc winds alone can account for both disc dispersal and accretion properties. The decline of disc fraction over time is reproduced by assuming that the initial accretion timescale (a generalization of the viscous timescale) varies from disc to disc and that the decline of the magnetic field strength is slower than that of the gas. The correlation between accretion rate and disc mass, and the dispersion of the data around the mean trend as observed in Lupus is then naturally reproduced. The model also accounts for the rapidity of the disc dispersal. This paves the way for planet formation models in the paradigm of wind-driven accretion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
